On $(r,c)$-constant, planar and circulant graphs

This paper concerns $(r,c)$-constant graphs, which are $r$-regular graphs in which the subgraph induced by the open neighbourhood of every vertex has precisely $c$ edges. The family of $(r,c)$-graphs contains vertex-transitive graphs (and in particular Cayley graphs), graphs with constant link (sometimes called locally isomorphic graphs), $(r,b)$-regular graphs, strongly regular graphs, and much more. This family was recently introduced in [arXiv:2312.08777] serving as important tool in constructing flip graphs [arXiv:2312.08777, arXiv:2401.02315]. In this paper we shall mainly deal with the following: i. Existence and non-existence of $(r, c)$-planar graphs. We completely determine the cases of existence and non-existence of such graphs and supply the smallest order in the case when they exist. ii. We consider the existence of $(r, c)$-circulant graphs. We prove that for $c \equiv 2 \ (\mathrm{mod} \ 3)$ no $(r,c)$-circulant graph exists and that for $c \equiv 0, 1 \ (\mathrm{mod} \ 3)$, $c > 0$ and $r \geq 6 + \sqrt{\frac{8c - 5}{3}}$ there exists $(r,c)$-circulant graphs. Moreover for $c = 0$ and $r \geq 1$, $(r, 0)$-circulants exist. iii. We consider the existence and non-existence of small $(r,c)$-constant graphs, supplying a complete table of the smallest order of graphs we found for $0 \leq c \leq \binom{r}{2}$ and $r \leq 6$. We shall also determine all the cases in this range for which $(r,c)$-constant graphs don't exist. We establish a public database of $(r,c)$-constant graphs for varying $r$, $c$ and order.

==> figures/bvl_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (-5, 5) {};
		\node [style=vertex] (1) at (-3.5, 2) {};
		\node [style=vertex] (2) at (-6.5, -1) {};
		\node [style=vertex] (3) at (-3.5, -1) {};
		\node [style={red_vertex}] (4) at (-6.5, 2) {};
		\node [style=vertex] (5) at (-0.5, 0.5) {};
		\node [style=none] (6) at (-5, 5.75) {$v$};
		\node [style=none] (7) at (0.25, 0.5) {$w$};
		\node [style=none] (8) at (-3, -1.75) {$c$};
		\node [style=none] (9) at (-7, -1.75) {$d$};
		\node [style=none] (10) at (-7, 2.5) {$a$};
		\node [style=none] (11) at (-3, 2.5) {$b$};
		\node [style=vertex] (12) at (8, 5) {};
		\node [style=vertex] (13) at (9.5, 2) {};
		\node [style=vertex] (14) at (6.5, -1) {};
		\node [style=vertex] (15) at (9.5, -1) {};
		\node [style=vertex] (16) at (6.5, 2) {};
		\node [style={red_vertex}] (17) at (12.5, 0.5) {};
		\node [style=none] (18) at (8, 5.75) {$v$};
		\node [style=none] (19) at (12.5, -0.25) {$a$};
		\node [style=none] (20) at (10, -1.75) {$d$};
		\node [style=none] (21) at (6, -1.75) {$c$};
		\node [style=none] (22) at (6, 2.5) {$w$};
		\node [style=none] (23) at (10, 2.5) {$b$};
		\node [style=clique] (24) at (-9.5, 0.5) {};
		\node [style=none] (25) at (-10.25, 0.5) {$z$};
		\node [style=clique] (26) at (14.5, 2) {};
		\node [style=clique] (27) at (14.5, -1) {};
		\node [style=none] (28) at (15, 2.75) {$x$};
		\node [style=none] (29) at (15, -1.75) {$y$};
		\node [style=none] (30) at (-5, -3) {$K_1 + C_4$};
		\node [style=none] (31) at (10.5, -3) {$\overline{P_3 \cup 2K_1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={dashed_edge}] (0) to (3);
		\draw [style={dashed_edge}] (0) to (1);
		\draw [style={dashed_edge}] (4) to (0);
		\draw [style={dashed_edge}] (0) to (2);
		\draw (1) to (5);
		\draw (5) to (3);
		\draw (2) to (3);
		\draw (4) to (2);
		\draw (4) to (1);
		\draw (1) to (3);
		\draw [style={dashed_edge}] (0) to (5);
		\draw (4) to (5);
		\draw (5) to (2);
		\draw [style={dashed_edge}] (12) to (15);
		\draw [style={dashed_edge}] (12) to (13);
		\draw [style={dashed_edge}] (16) to (12);
		\draw [style={dashed_edge}] (12) to (14);
		\draw (13) to (17);
		\draw (17) to (15);
		\draw (14) to (15);
		\draw (16) to (14);
		\draw (16) to (13);
		\draw (13) to (15);
		\draw [style={dashed_edge}] (12) to (17);
		\draw (13) to (14);
		\draw (16) to (15);
		\draw [style={dashed_edge}] (24) to (4);
		\draw [style={dashed_edge}] (24) to (2);
		\draw [style={dashed_edge}] (24) to (1);
		\draw [style={dashed_edge}] (24) to (3);
		\draw [style={dashed_edge}] (17) to (26);
		\draw [style={dashed_edge}] (17) to (27);
		\draw [style={dashed_edge}] (26) to (27);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bvl_5_7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (-12, 2.5) {};
		\node [style=vertex] (1) at (-9, 2.5) {};
		\node [style=vertex] (2) at (-12, -0.5) {};
		\node [style=vertex] (3) at (-9, -0.5) {};
		\node [style={red_vertex}] (4) at (-7.5, 1) {};
		\node [style=none] (5) at (-10.5, -2.5) {$\overline{\mathrm{claw} \ \cup K_1}$};
		\node [style=vertex] (6) at (-4.5, 2.5) {};
		\node [style=vertex] (7) at (-1.5, 2.5) {};
		\node [style={red_vertex}] (8) at (-4.5, -0.5) {};
		\node [style=vertex] (9) at (-1.5, -0.5) {};
		\node [style=vertex] (10) at (-3, 1) {};
		\node [style=none] (11) at (-3, -2.5) {$\overline{P_2 \cup P_3}$};
		\node [style={red_vertex}] (12) at (1.5, 1.5) {};
		\node [style=vertex] (13) at (2.5, 2.5) {};
		\node [style=vertex] (14) at (3.5, 2.5) {};
		\node [style=vertex] (15) at (4.5, 1.5) {};
		\node [style=vertex] (16) at (3, -0.5) {};
		\node [style=none] (17) at (3, -2.5) {$3$-fan};
		\node [style=vertex] (18) at (7.5, -0.5) {};
		\node [style=vertex] (19) at (7.5, 2.5) {};
		\node [style=vertex] (20) at (10.5, 2.5) {};
		\node [style=vertex] (21) at (10.5, -0.5) {};
		\node [style={red_vertex}] (22) at (9, 4) {};
		\node [style=none] (23) at (9, -2.5) {$\overline{K_3 \cup 2K_1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (3);
		\draw (0) to (2);
		\draw (2) to (3);
		\draw (1) to (4);
		\draw (1) to (2);
		\draw (0) to (3);
		\draw (6) to (8);
		\draw (8) to (9);
		\draw (9) to (7);
		\draw (7) to (6);
		\draw (6) to (10);
		\draw (10) to (7);
		\draw (10) to (9);
		\draw (12) to (13);
		\draw (13) to (14);
		\draw (14) to (15);
		\draw (12) to (16);
		\draw (15) to (16);
		\draw (13) to (16);
		\draw (14) to (16);
		\draw (19) to (18);
		\draw (20) to (21);
		\draw (18) to (20);
		\draw (21) to (19);
		\draw (19) to (22);
		\draw (22) to (20);
		\draw (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bvl_5_8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (0.5, 7) {};
		\node [style=vertex] (1) at (0.5, 3) {};
		\node [style=vertex] (2) at (4.5, 3) {};
		\node [style={red_vertex}] (3) at (4.5, 7) {};
		\node [style=vertex] (4) at (2, 4.5) {};
		\node [style=vertex] (5) at (1.25, 3.75) {};
		\node [style={red_vertex}] (6) at (6.5, 7) {};
		\node [style=vertex] (7) at (6.5, 3) {};
		\node [style=vertex] (8) at (10.5, 3) {};
		\node [style=vertex] (9) at (10.5, 7) {};
		\node [style=vertex] (10) at (7.5, 5) {};
		\node [style=vertex] (11) at (9.5, 5) {};
		\node [style=vertex] (12) at (12.75, 7) {};
		\node [style={red_vertex}] (13) at (12.75, 3) {};
		\node [style=vertex] (14) at (16.75, 7) {};
		\node [style=vertex] (15) at (16.75, 3) {};
		\node [style=vertex] (16) at (13.75, 5) {};
		\node [style=vertex] (17) at (15.75, 5) {};
		\node [style=vertex] (18) at (18.75, 7) {};
		\node [style=vertex] (19) at (18.75, 3) {};
		\node [style=vertex] (20) at (22.75, 3) {};
		\node [style={red_vertex}] (21) at (22.75, 7) {};
		\node [style=vertex] (22) at (20.25, 4.5) {};
		\node [style=vertex] (23) at (21.25, 5.5) {};
		\node [style=vertex] (24) at (24.75, 7) {};
		\node [style={red_vertex}] (25) at (26.75, 7) {};
		\node [style=vertex] (26) at (24.75, 5) {};
		\node [style=vertex] (27) at (26.75, 5) {};
		\node [style=vertex] (28) at (24.75, 3) {};
		\node [style=vertex] (29) at (26.75, 3) {};
		\node [style=vertex] (30) at (4.5, 13) {};
		\node [style=vertex] (31) at (3, 9) {};
		\node [style=vertex] (32) at (7.5, 9) {};
		\node [style={red_vertex}] (33) at (5.5, 10.75) {};
		\node [style=vertex] (34) at (4.5, 10.75) {};
		\node [style=vertex] (35) at (4.5, 9.75) {};
		\node [style={red_vertex}] (36) at (11.5, 13) {};
		\node [style=vertex] (37) at (10.5, 11.75) {};
		\node [style=vertex] (38) at (12.5, 11.75) {};
		\node [style=vertex] (39) at (10, 10) {};
		\node [style=vertex] (40) at (13, 10) {};
		\node [style=vertex] (41) at (11.5, 9) {};
		\node [style=vertex] (42) at (16.75, 13) {};
		\node [style=vertex] (43) at (18.75, 13) {};
		\node [style=vertex] (44) at (16.25, 11.25) {};
		\node [style=vertex] (45) at (19.25, 11.25) {};
		\node [style=vertex] (46) at (17.75, 10.25) {};
		\node [style={red_vertex}] (47) at (17.75, 9) {};
		\node [style=vertex] (48) at (22.25, 12) {};
		\node [style=vertex] (49) at (22.25, 10) {};
		\node [style=vertex] (50) at (25.25, 12) {};
		\node [style=vertex] (51) at (25.25, 10) {};
		\node [style=vertex] (52) at (23.75, 9) {};
		\node [style={red_vertex}] (53) at (23.75, 13) {};
		\node [style=vertex] (54) at (3.75, 18) {};
		\node [style=vertex] (55) at (6.75, 18) {};
		\node [style=vertex] (56) at (3.75, 15) {};
		\node [style=vertex] (57) at (6.75, 15) {};
		\node [style=vertex] (58) at (10, 18) {};
		\node [style=vertex] (59) at (13, 18) {};
		\node [style={red_vertex}] (60) at (10, 15) {};
		\node [style=vertex] (61) at (13, 15) {};
		\node [style=vertex] (62) at (11.5, 16.5) {};
		\node [style={red_vertex}] (63) at (16.25, 17) {};
		\node [style=vertex] (64) at (17.25, 18) {};
		\node [style=vertex] (65) at (18.25, 18) {};
		\node [style=vertex] (66) at (19.25, 17) {};
		\node [style=vertex] (67) at (17.75, 15) {};
		\node [style=vertex] (68) at (22.25, 15) {};
		\node [style=vertex] (69) at (25.25, 18) {};
		\node [style=vertex] (70) at (22.25, 18) {};
		\node [style=vertex] (71) at (25.25, 15) {};
		\node [style={red_vertex}] (72) at (23.75, 19) {};
		\node [style={red_vertex}] (73) at (2.25, 16.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (3) to (2);
		\draw (2) to (1);
		\draw (1) to (0);
		\draw (0) to (4);
		\draw (0) to (5);
		\draw (1) to (5);
		\draw (5) to (4);
		\draw (4) to (2);
		\draw (5) to (2);
		\draw (0) to (2);
		\draw (6) to (9);
		\draw (9) to (8);
		\draw (8) to (7);
		\draw (7) to (6);
		\draw (6) to (10);
		\draw (7) to (10);
		\draw (10) to (11);
		\draw (11) to (9);
		\draw (11) to (8);
		\draw (10) to (9);
		\draw (10) to (8);
		\draw (12) to (14);
		\draw (14) to (15);
		\draw (15) to (13);
		\draw (13) to (12);
		\draw (12) to (16);
		\draw (16) to (13);
		\draw (17) to (14);
		\draw (17) to (15);
		\draw (16) to (17);
		\draw (16) to (14);
		\draw (12) to (17);
		\draw (18) to (21);
		\draw (21) to (20);
		\draw (20) to (19);
		\draw (19) to (18);
		\draw (19) to (22);
		\draw (22) to (23);
		\draw (23) to (21);
		\draw (18) to (22);
		\draw (18) to (23);
		\draw (23) to (20);
		\draw (22) to (20);
		\draw (24) to (25);
		\draw (25) to (27);
		\draw (27) to (29);
		\draw (29) to (28);
		\draw (28) to (26);
		\draw (26) to (24);
		\draw (26) to (27);
		\draw (24) to (27);
		\draw (26) to (25);
		\draw (26) to (29);
		\draw (28) to (27);
		\draw (31) to (30);
		\draw (30) to (32);
		\draw (31) to (32);
		\draw (31) to (35);
		\draw (35) to (32);
		\draw (34) to (35);
		\draw (31) to (34);
		\draw (34) to (32);
		\draw (34) to (33);
		\draw (33) to (30);
		\draw (30) to (34);
		\draw (36) to (37);
		\draw (37) to (39);
		\draw (39) to (41);
		\draw (41) to (40);
		\draw (40) to (38);
		\draw (38) to (36);
		\draw (38) to (39);
		\draw (38) to (41);
		\draw (37) to (41);
		\draw (37) to (40);
		\draw (39) to (40);
		\draw (42) to (44);
		\draw (44) to (46);
		\draw (46) to (45);
		\draw (45) to (43);
		\draw (43) to (44);
		\draw (43) to (46);
		\draw (42) to (46);
		\draw (42) to (45);
		\draw (44) to (45);
		\draw (42) to (43);
		\draw (46) to (47);
		\draw (48) to (49);
		\draw (49) to (52);
		\draw (52) to (51);
		\draw (51) to (50);
		\draw (53) to (49);
		\draw (53) to (51);
		\draw (53) to (52);
		\draw (48) to (52);
		\draw (48) to (51);
		\draw (50) to (49);
		\draw (50) to (52);
		\draw (54) to (55);
		\draw (55) to (57);
		\draw (54) to (56);
		\draw (56) to (57);
		\draw (55) to (56);
		\draw (54) to (57);
		\draw (58) to (60);
		\draw (60) to (61);
		\draw (61) to (59);
		\draw (59) to (58);
		\draw (58) to (62);
		\draw (62) to (59);
		\draw (62) to (61);
		\draw (63) to (64);
		\draw (64) to (65);
		\draw (65) to (66);
		\draw (63) to (67);
		\draw (66) to (67);
		\draw (64) to (67);
		\draw (65) to (67);
		\draw (69) to (68);
		\draw (70) to (71);
		\draw (68) to (70);
		\draw (71) to (69);
		\draw (69) to (72);
		\draw (72) to (70);
		\draw (70) to (69);
		\draw (73) to (54);
	\end{pgfonlayer}
\end{tikzpicture}

